Distributed Reinforcement Learning for Molecular Design: Antioxidant case

Deep reinforcement learning has successfully been applied for molecular discovery as shown by the Molecule Deep Q-network (MolDQN) algorithm. This algorithm has challenges when applied to optimizing new molecules: training such a model is limited in terms of scalability to larger datasets and the trained model cannot be generalized to different molecules in the same dataset. In this paper, a distributed reinforcement learning algorithm for antioxidants, called DA-MolDQN is proposed to address these problems. State-of-the-art bond dissociation energy (BDE) and ionization potential (IP) predictors are integrated into DA-MolDQN, which are critical chemical properties while optimizing antioxidants. Training time is reduced by algorithmic improvements for molecular modifications. The algorithm is distributed, scalable for up to 512 molecules, and generalizes the model to a diverse set of molecules. The proposed models are trained with a proprietary antioxidant dataset. The results have been reproduced with both proprietary and public datasets. The proposed molecules have been validated with DFT simulations and a subset of them confirmed in public "unseen" datasets. In summary, DA-MolDQN is up to 100x faster than previous algorithms and can discover new optimized molecules from proprietary and public antioxidants.

==> Figures/generate_path/trial_673200_11.txt <==
Step: 0 BDE: 77.8 IP: 158.5
Step: 1 BDE: 87.4 IP: 191.1
Step: 2 BDE: 88.7 IP: 216.2
Step: 3 BDE: 75.1 IP: 193.1
Step: 4 BDE: 66.4 IP: 168.0
Step: 5 BDE: 66.3 IP: 179.5


==> Figures/generate_path/trial_673200_18.txt <==
Step: 0 BDE: 82.1 IP: 142.0
Step: 1 BDE: 88.3 IP: 165.5
Step: 2 BDE: 76.4 IP: 164.2
Step: 3 BDE: 73.9 IP: 170.3
Step: 4 BDE: 66.4 IP: 159.7
Step: 5 BDE: 66.4 IP: 178.6


==> Figures/generate_path/trial_673200_20.txt <==
Step: 0 BDE: 81.3 IP: 140.5
Step: 1 BDE: 84.1 IP: 168.8
Step: 2 BDE: 71.1 IP: 168.1
Step: 3 BDE: 66.3 IP: 166.2
Step: 4 BDE: 66.3 IP: 174.8
Step: 5 BDE: 66.4 IP: 173.6


==> Figures/generate_path/trial_673200_21.txt <==
Step: 0 BDE: 79.7 IP: 142.3
Step: 1 BDE: 86.7 IP: 159.7
Step: 2 BDE: 84.1 IP: 167.6
Step: 3 BDE: 71.1 IP: 167.6
Step: 4 BDE: 66.3 IP: 172.8
Step: 5 BDE: 66.3 IP: 190.9


==> Figures/generate_path/trial_673200_3.txt <==
Step: 0 BDE: 82.2 IP: 162.8
Step: 1 BDE: 86.3 IP: 196.2
Step: 2 BDE: 82.8 IP: 197.3
Step: 3 BDE: 79.6 IP: 178.6
Step: 4 BDE: 71.0 IP: 192.0
Step: 5 BDE: 66.3 IP: 186.2


==> Figures/generate_path/trial_673200_32.txt <==
Step: 0 BDE: 82.5 IP: 142.5
Step: 1 BDE: 87.4 IP: 174.7
Step: 2 BDE: 73.9 IP: 169.9
Step: 3 BDE: 66.4 IP: 176.1
Step: 4 BDE: 66.4 IP: 173.6
Step: 5 BDE: 66.4 IP: 188.0


==> Figures/generate_path/trial_673200_49.txt <==
Step: 0 BDE: 78.6 IP: 158.3
Step: 1 BDE: 86.9 IP: 191.0
Step: 2 BDE: 76.4 IP: 187.5
Step: 3 BDE: 66.2 IP: 163.1
Step: 4 BDE: 66.3 IP: 180.0
Step: 5 BDE: 66.4 IP: 183.8


==> Figures/generate_path/trial_673200_5.txt <==
Step: 0 BDE: 82.6 IP: 152.3
Step: 1 BDE: 85.0 IP: 187.7
Step: 2 BDE: 71.8 IP: 175.0
Step: 3 BDE: 66.3 IP: 172.4
Step: 4 BDE: 66.3 IP: 183.6
Step: 5 BDE: 66.4 IP: 181.4


==> Figures/generate_path/trial_673200_50.txt <==
Step: 0 BDE: 80.5 IP: 157.5
Step: 1 BDE: 86.2 IP: 184.1
Step: 2 BDE: 87.1 IP: 203.8
Step: 3 BDE: 73.3 IP: 182.0
Step: 4 BDE: 66.3 IP: 180.2
Step: 5 BDE: 66.4 IP: 195.4


==> Figures/generate_path/trial_673200_53.txt <==
Step: 0 BDE: 83.7 IP: 165.6
Step: 1 BDE: 92.1 IP: 200.8
Step: 2 BDE: 76.5 IP: 179.3
Step: 3 BDE: 75.1 IP: 200.5
Step: 4 BDE: 66.4 IP: 180.6
Step: 5 BDE: 66.4 IP: 177.3


==> Figures/generate_path/trial_673200_55.txt <==
Step: 0 BDE: 77.2 IP: 157.7
Step: 1 BDE: 86.7 IP: 187.6
Step: 2 BDE: 75.5 IP: 175.1
Step: 3 BDE: 66.3 IP: 171.4
Step: 4 BDE: 66.3 IP: 187.3
Step: 5 BDE: 66.4 IP: 175.3


==> Figures/generate_path/trial_673200_56.txt <==
Step: 0 BDE: 81.6 IP: 165.4
Step: 1 BDE: 88.2 IP: 199.5
Step: 2 BDE: 77.7 IP: 175.1
Step: 3 BDE: 66.3 IP: 179.5
Step: 4 BDE: 66.4 IP: 184.6
Step: 5 BDE: 66.4 IP: 182.7


==> Figures/generate_path/trial_673200_6.txt <==
Step: 0 BDE: 79.2 IP: 156.0
Step: 1 BDE: 87.1 IP: 199.1
Step: 2 BDE: 73.3 IP: 170.8
Step: 3 BDE: 66.3 IP: 164.3
Step: 4 BDE: 66.4 IP: 182.5
Step: 5 BDE: 66.4 IP: 175.1


==> Figures/generate_path/trial_673200_7.txt <==
Step: 0 BDE: 82.6 IP: 160.3
Step: 1 BDE: 88.4 IP: 200.7
Step: 2 BDE: 74.4 IP: 184.5
Step: 3 BDE: 66.4 IP: 182.7
Step: 4 BDE: 66.4 IP: 186.9
Step: 5 BDE: 66.4 IP: 187.4


==> Figures/generate_path/trial_673200_77.txt <==
Step: 0 BDE: 82.6 IP: 168.9
Step: 1 BDE: 86.7 IP: 205.3
Step: 2 BDE: 74.4 IP: 188.9
Step: 3 BDE: 66.3 IP: 183.6
Step: 4 BDE: 66.4 IP: 166.5
Step: 5 BDE: 66.4 IP: 183.0


==> Figures/generate_path/trial_673200_8.txt <==
Step: 0 BDE: 83.4 IP: 163.6
Step: 1 BDE: 87.9 IP: 200.4
Step: 2 BDE: 80.5 IP: 209.7
Step: 3 BDE: 71.0 IP: 187.7
Step: 4 BDE: 66.3 IP: 172.6
Step: 5 BDE: 66.4 IP: 187.8


==> Figures/generate_path/trial_673200_86.txt <==
Step: 0 BDE: nan IP: nan
Step: 1 BDE: 86.3 IP: 159.3
Step: 2 BDE: 81.0 IP: 151.7
Step: 3 BDE: 75.3 IP: 147.0
Step: 4 BDE: 68.8 IP: 151.7
Step: 5 BDE: 68.8 IP: 160.1


==> Figures/generate_path/trial_673200_88.txt <==
Step: 0 BDE: 90.5 IP: 166.3
Step: 1 BDE: 86.2 IP: 177.9
Step: 2 BDE: 75.3 IP: 172.8
Step: 3 BDE: 65.5 IP: 164.5
Step: 4 BDE: 65.5 IP: 168.8
Step: 5 BDE: 67.2 IP: 176.7


==> cover_letter.txt <==
Dear Professor Kenneth,

We are glad to submit our manuscript "Distributed Reinforcement Learning for Molecular Design: Antioxidant case" for the special issue on Machine Learning in Bio-cheminformatics.

We develop a distributed deep learning antioxidant optimizer, which is powerful and efficient for antioxidant design and optimization. We integrate state-of-the-art deep reinforcement learning algorithms and antioxidant property predictors. The distributed training scripts significantly improve the optimized properties and the optimization failure rate decreases from 81% to 14%. Besides that, the model training time is also reduced by at most 106x because the distributed scripts are much more efficient.

This work is relevant to the special issue of JCIM. It greatly improves the efficiency of antioxidant design, whether compared to traditional methods or its non-distributed RL method. The distributed script could also be extended to speed up other drug designs or optimization in the future. 

Thanks and regards

==> data_availability_statement.txt <==
data availability statements

1. The source code and the private antioxidant dataset are not public at this time due to commercial confidentiality.
2. Instead, we could offer the compiled binary files and a public data set to the reviewers.
https://github.com/LuckyLittleMonster/DA-MolDQN-public
The link is available upon request for reviewers.

3. The training, testing, and analysis scripts have also been uploaded to the GitHub link. 
4. Link of publicly available data:
    ChEMBL:     https://www.ebi.ac.uk/chembl/
                https://ftp.ebi.ac.uk/pub/databases/chembl/ChEMBLdb/releases/chembl_31/
    AODB:       https://www.sciencedirect.com/science/article/abs/pii/S030881462300609X
                https://aodb.idruglab.cn/

